Decoupling Communication from Policy: Robust MARL under Bandwidth Constraints

Communication enables coordination in multi-agent reinforcement learning (MARL), but many real-world applications, e.g., search-and-rescue with drone swarms, operate under severe bandwidth constraints. Many communication architectures still expose a coupled bottleneck in which a shared latent representation is used for both policy execution and inter-agent communication. Consequently, reducing message size directly limits the policy's latent space, often leading to significant performance degradation. We address this with two contributions. First, we introduce $\beta$, a normalised per-agent bandwidth budget that unifies sparsity, rounds, and message dimension into a single comparable constraint. Second, we provide SLIM, a minimal architecture that decouples the communication pathway from the policy's latent representation, allowing us to isolate the effect of bandwidth from the effect of policy capacity while benefiting from in-step communication. We evaluate our method on several partially-observable MARL benchmarks, where communication is essential. Our approach achieves state-of-the-art performance and exhibits scalability and robustness under limited communication, with only marginal degradation as bandwidth is reduced.

==> figures/data/easy_64_cache.csv <==
Step,a,b,c
0,19.95675,19.882,20
1,19.55475,19.434,19.877
2,10.795,10.137,11.212
3,8.2895,7.3,9.169
4,6.67075,6.322,6.899
5,6.4335,6.119,6.862
6,6.07,5.925,6.198
7,5.85425,5.763,5.968
8,5.7965,5.715,5.87
9,5.70725,5.665,5.743
10,5.60275,5.446,5.729
11,5.5752500000000005,5.521,5.62
12,5.488499999999999,5.468,5.531
13,5.396749999999999,5.339,5.511
14,5.40675,5.322,5.464
15,5.354749999999999,5.296,5.439
16,5.3175,5.219,5.369
17,5.31475,5.202,5.408
18,5.27475,5.16,5.397
19,5.24525,5.18,5.287
20,5.2299999999999995,5.169,5.275
21,5.1915000000000004,5.137,5.248
22,5.16275,5.085,5.298
23,5.172000000000001,5.078,5.221
24,5.15475,5.067,5.251
25,5.148499999999999,5.031,5.243
26,5.144,5.09,5.189
27,5.093249999999999,5.05,5.185
28,5.102,5.057,5.182
29,5.074999999999999,4.953,5.134
30,5.0767500000000005,5.003,5.139
31,5.03875,4.97,5.112
32,5.0975,5.065,5.126
33,5.059749999999999,4.995,5.129
34,5.07175,5.019,5.199
35,5.055,5.011,5.078
36,5.02825,4.968,5.134
37,4.98875,4.971,5.032
38,5.03075,4.967,5.141
39,5.0485,4.936,5.096
40,4.969,4.955,4.991
41,4.981,4.923,5.051
42,5.055,5.013,5.103
43,5.0425,4.995,5.087
44,5.029,4.933,5.088
45,5.0245,4.976,5.052
46,5.00625,4.969,5.044
47,5.00625,4.972,5.031
48,4.992249999999999,4.916,5.031
49,4.992999999999999,4.958,5.028
50,5.018000000000001,4.958,5.097
51,5.010999999999999,4.957,5.048
52,4.9945,4.916,5.038
53,5.0184999999999995,4.991,5.043
54,4.9915,4.942,5.049
55,4.97475,4.915,5.073
56,4.9784999999999995,4.919,5.028
57,4.9375,4.911,4.96
58,4.9845,4.923,5.059
59,4.97775,4.963,4.996
60,5.057499999999999,4.999,5.132
61,4.9495000000000005,4.866,5.03
62,4.965,4.904,5.084
63,4.99425,4.952,5.014
64,4.978,4.851,5.081
65,4.99825,4.939,5.05
66,4.9719999999999995,4.924,5.075
67,4.93475,4.896,5.024
68,4.97975,4.904,5.035
69,4.96875,4.91,5.02
70,4.9975000000000005,4.921,5.07
71,5.0445,4.999,5.131
72,4.9422500000000005,4.887,4.981
73,4.981,4.937,5.062
74,4.946250000000001,4.905,5.009
75,4.95775,4.927,4.994
76,4.96675,4.903,5.033
77,4.922750000000001,4.849,4.98
78,4.974,4.859,5.049
79,4.9985,4.941,5.12
80,5.06425,5.007,5.122
81,5.02975,4.971,5.079
82,4.9517500000000005,4.837,5.016
83,4.987,4.857,5.066
84,4.99075,4.979,5.011
85,5.00275,4.925,5.069
86,5.00975,4.981,5.035
87,4.972249999999999,4.906,5.013
88,5.04025,4.996,5.073
89,4.9695,4.885,5.071
90,4.98975,4.952,5.035
91,4.975,4.937,5.004
92,4.9510000000000005,4.863,4.993
93,4.97975,4.901,5.048
94,4.94825,4.881,5.069
95,4.9665,4.916,5.019
96,4.96775,4.951,4.99
97,4.968,4.942,5.012
98,4.9915,4.935,5.085
99,5.00925,4.917,5.071
100,4.99175,4.957,5.036
101,4.9795,4.895,5.025
102,4.97225,4.93,5.009
103,4.941000000000001,4.897,4.987
104,5.00375,4.922,5.078
105,4.9605,4.854,5.061
106,4.95725,4.922,4.985
107,5.0272499999999996,4.991,5.06
108,4.9245,4.881,4.975
109,4.9935,4.95,5.058
110,4.9635,4.891,5.008
111,4.98175,4.922,5.056
112,4.96575,4.899,5.011
113,5.0045,4.971,5.055
114,4.973249999999999,4.938,5.023
115,4.9535,4.927,5.02
116,4.932,4.847,4.989
117,4.9695,4.901,5.009
118,5.01825,4.941,5.077
119,4.987,4.912,5.021
120,4.9685,4.899,5.065
121,5.0075,4.922,5.093
122,4.9655000000000005,4.932,5.008
123,5.03175,4.944,5.082
124,4.94425,4.873,5.012
125,4.90225,4.825,4.966
126,5.004,4.971,5.059
127,4.948,4.929,4.965
128,4.964,4.916,5.027
129,4.968,4.95,4.978
130,4.95975,4.866,5.04
131,4.93975,4.887,4.99
132,5.00725,4.949,5.054
133,4.952,4.9,5.011
134,4.9615,4.877,5.047
135,5.005,4.953,5.068
136,4.9567499999999995,4.918,5.005
137,4.937,4.889,4.976
138,4.951499999999999,4.914,4.998
139,4.9575000000000005,4.876,5.009
140,4.958,4.921,5.007
141,4.982,4.966,4.994
142,4.954000000000001,4.933,4.989
143,4.959499999999999,4.88,5.007
144,4.976999999999999,4.909,5.02
145,4.99,4.937,5.019
146,4.99375,4.961,5.027
147,4.995,4.96,5.061
148,5.00075,4.942,5.056
149,4.95625,4.884,4.989
150,4.9632499999999995,4.935,4.999
151,5.01375,4.915,5.112
152,4.9559999999999995,4.911,5.013
153,5.003,4.971,5.048
154,4.9825,4.967,5.008
155,4.9475,4.896,5.005
156,4.962,4.927,5.023
157,4.9745,4.908,5.043
158,4.99175,4.89,5.062
159,4.9685,4.924,5
160,4.94225,4.883,5.053
161,4.976,4.917,5.051
162,5.0045,4.983,5.05
163,4.94375,4.888,5.014
164,4.99325,4.96,5.022
165,4.95275,4.878,5.055
166,4.96125,4.89,5.03
167,4.97175,4.913,5.05
168,4.94975,4.851,5.047
169,4.94175,4.853,5.01
170,4.95575,4.942,4.977
171,4.9254999999999995,4.895,4.993
172,4.942,4.883,4.985
173,4.946,4.893,4.971
174,4.9305,4.896,4.95
175,4.98825,4.953,5.02
176,4.987500000000001,4.899,5.051
177,4.987500000000001,4.948,5.03
178,4.97875,4.946,5.022
179,4.971,4.902,5.001
180,4.92425,4.914,4.939
181,4.95,4.911,4.997
182,4.936999999999999,4.86,5.01
183,4.9535,4.892,4.998
184,4.919499999999999,4.888,4.958
185,4.95475,4.831,5.05
186,4.9825,4.91,5.024
187,4.953,4.908,5.018
188,4.960000000000001,4.905,5.03
189,4.9704999999999995,4.882,5.056
190,4.99,4.906,5.056
191,4.944750000000001,4.866,5.03
192,5.0375,4.985,5.081
193,4.9765,4.958,4.998
194,5.018750000000001,4.973,5.062
195,4.98925,4.96,5.039
196,4.91775,4.901,4.931
197,4.9822500000000005,4.956,5.013
198,4.947,4.863,4.986
199,4.9775,4.946,5.004
200,4.97825,4.937,5.021

==> figures/data/easy_64_no_cache.csv <==
Step,a,b,c
0,19.969875000000002,19.882,20
1,19.752375,19.434,20
2,12.842625000000002,10.137,17.211
3,9.49925,7.3,12.269
4,6.906249999999999,6.322,8.122
5,6.3255,6.092,6.862
6,5.999124999999999,5.681,6.198
7,5.823875,5.572,6.108
8,5.782375,5.358,6.492
9,5.661625,5.384,5.834
10,5.551875,5.323,5.85
11,5.483625,5.299,5.62
12,5.501999999999999,5.417,5.726
13,5.366125,5.274,5.511
14,5.404625,5.211,5.579
15,5.37575,5.199,5.579
16,5.38975,5.188,5.623
17,5.362125,5.172,5.61
18,5.3765,5.16,5.563
19,5.34675,5.18,5.512
20,5.3241249999999996,5.169,5.56
21,5.336125,5.137,5.675
22,5.2841249999999995,5.085,5.481
23,5.31475,5.078,5.576
24,5.279374999999999,5.067,5.547
25,5.288,5.031,5.724
26,5.234125,5.09,5.386
27,5.210749999999999,5.05,5.523
28,5.2090000000000005,5.057,5.494
29,5.1739999999999995,4.953,5.38
30,5.183875,5.003,5.315
31,5.127625,4.97,5.332
32,5.2357499999999995,5.065,5.479
33,5.1995,4.995,5.466
34,5.17925,5.019,5.433
35,5.193499999999999,5.011,5.539
36,5.126625,4.968,5.423
37,5.11075,4.971,5.357
38,5.16925,4.967,5.406
39,5.177375,4.936,5.425
40,5.074000000000001,4.955,5.221
41,5.111625,4.923,5.351
42,5.17725,5.013,5.394
43,5.1671249999999995,4.995,5.358
44,5.13875,4.933,5.338
45,5.1282499999999995,4.976,5.296
46,5.165,4.969,5.42
47,5.139875,4.972,5.485
48,5.087,4.916,5.226
49,5.0865,4.958,5.326
50,5.158,4.958,5.434
51,5.12875,4.957,5.33
52,5.110125,4.916,5.348
53,5.1827499999999995,4.991,5.425
54,5.10425,4.942,5.312
55,5.10225,4.915,5.404
56,5.113125,4.919,5.383
57,5.076875,4.911,5.282
58,5.1405,4.923,5.536
59,5.152125000000001,4.963,5.469
60,5.177874999999999,4.999,5.442
61,5.078500000000001,4.866,5.298
62,5.101625,4.904,5.466
63,5.111750000000001,4.952,5.333
64,5.1103749999999994,4.851,5.377
65,5.132875,4.939,5.356
66,5.069875,4.924,5.243
67,5.051375,4.896,5.238
68,5.106875,4.904,5.421
69,5.065125,4.91,5.211
70,5.141875000000001,4.921,5.45
71,5.167125,4.999,5.319
72,5.044875,4.887,5.201
73,5.085375,4.937,5.393
74,5.069625,4.905,5.314
75,5.09,4.927,5.344
76,5.069375,4.903,5.202
77,5.046625000000001,4.849,5.353
78,5.07775,4.859,5.289
79,5.112125,4.941,5.305
80,5.173375,5.007,5.334
81,5.174125,4.971,5.457
82,5.092874999999999,4.837,5.449
83,5.08675,4.857,5.232
84,5.1085,4.979,5.402
85,5.1499999999999995,4.925,5.458
86,5.122625,4.981,5.405
87,5.0665000000000004,4.906,5.19
88,5.147374999999999,4.996,5.297
89,5.063375,4.885,5.265
90,5.096125,4.952,5.293
91,5.064625000000001,4.937,5.232
92,5.05575,4.863,5.255
93,5.102375,4.901,5.275
94,5.070375,4.881,5.357
95,5.060625,4.916,5.214
96,5.087375,4.951,5.25
97,5.061124999999999,4.942,5.263
98,5.099875,4.935,5.327
99,5.114625,4.917,5.38
100,5.125499999999999,4.957,5.387
101,5.13125,4.895,5.481
102,5.097875,4.93,5.343
103,5.081125,4.897,5.308
104,5.127875,4.922,5.39
105,5.125125000000001,4.854,5.442
106,5.122875,4.922,5.396
107,5.16225,4.991,5.385
108,5.071125,4.881,5.262
109,5.120625,4.95,5.333
110,5.085875,4.891,5.264
111,5.13675,4.922,5.396
112,5.119875,4.899,5.342
113,5.153625,4.971,5.482
114,5.076124999999999,4.938,5.233
115,5.074125,4.927,5.297
116,5.057375,4.847,5.278
117,5.10075,4.901,5.303
118,5.124874999999999,4.941,5.303
119,5.121125,4.912,5.372
120,5.0916250000000005,4.899,5.361
121,5.108124999999999,4.922,5.301
122,5.109875,4.932,5.494
123,5.132124999999999,4.944,5.297
124,5.068375,4.873,5.407
125,5.048125,4.825,5.379
126,5.151999999999999,4.971,5.343
127,5.054625000000001,4.929,5.215
128,5.07025,4.916,5.245
129,5.0735,4.95,5.222
130,5.0489999999999995,4.866,5.207
131,5.0458750000000006,4.887,5.222
132,5.0806249999999995,4.949,5.26
133,5.069125,4.9,5.303
134,5.117125,4.877,5.48
135,5.103375,4.953,5.212
136,5.078125,4.918,5.255
137,5.046,4.889,5.236
138,5.061625,4.914,5.23
139,5.047750000000001,4.876,5.174
140,5.049375,4.921,5.17
141,5.0825,4.966,5.226
142,5.0748750000000005,4.933,5.265
143,5.063624999999999,4.88,5.217
144,5.069500000000001,4.909,5.269
145,5.09475,4.937,5.274
146,5.12125,4.961,5.369
147,5.1137500000000005,4.96,5.407
148,5.1057500000000005,4.942,5.307
149,5.077500000000001,4.884,5.237
150,5.0655,4.935,5.29
151,5.115375,4.915,5.3
152,5.060124999999999,4.911,5.225
153,5.092625,4.971,5.196
154,5.1035,4.967,5.238
155,5.0385,4.896,5.19
156,5.0195,4.927,5.128
157,5.0625,4.908,5.212
158,5.06525,4.89,5.31
159,5.032,4.924,5.133
160,5.0315,4.883,5.244
161,5.062125,4.917,5.25
162,5.10075,4.983,5.357
163,5.007625,4.888,5.125
164,5.068875,4.96,5.177
165,5.041,4.878,5.234
166,5.0672500000000005,4.89,5.276
167,5.092625,4.913,5.382
168,5.0367500000000005,4.851,5.322
169,5.035,4.853,5.219
170,5.0649999999999995,4.942,5.258
171,5.022875000000001,4.895,5.187
172,5.039624999999999,4.883,5.199
173,5.049125000000001,4.893,5.179
174,5.017875,4.896,5.149
175,5.089875,4.953,5.357
176,5.086250000000001,4.899,5.271
177,5.10475,4.948,5.308
178,5.080375,4.946,5.231
179,5.075125,4.902,5.291
180,5.023625,4.914,5.223
181,5.043625,4.911,5.156
182,5.037375,4.86,5.225
183,5.037125,4.892,5.145
184,5.02475,4.888,5.205
185,5.0365,4.831,5.199
186,5.08275,4.91,5.337
187,5.036125,4.908,5.162
188,5.03375,4.905,5.189
189,5.053,4.882,5.208
190,5.089874999999999,4.906,5.33
191,5.0588750000000005,4.866,5.245
192,5.155,4.985,5.442
193,5.105625000000001,4.958,5.294
194,5.11475,4.973,5.248
195,5.086,4.96,5.219
196,5.013375,4.901,5.237
197,5.09825,4.956,5.38
198,5.066375,4.863,5.264
199,5.10025,4.946,5.264
200,5.1194999999999995,4.937,5.321

==> figures/data/easy_8_cache.csv <==
Step,a,b,c
0,19.73775,19.07,20
1,18.1205,17.196,18.803
2,11.023750000000001,10.685,11.354
3,7.98025,6.403,10.227
4,7.345750000000001,6.388,10.058
5,6.72875,6.396,7.59
6,6.5447500000000005,6.394,6.872
7,6.351249999999999,6.153,6.475
8,6.393249999999999,6.109,6.59
9,6.3585,6.069,6.545
10,6.3069999999999995,5.97,6.496
11,6.42,6.069,6.572
12,6.292249999999999,5.926,6.446
13,6.257249999999999,5.741,6.51
14,6.28425,5.93,6.473
15,6.22825,5.686,6.518
16,6.2562500000000005,5.899,6.494
17,6.2545,6.123,6.385
18,6.31675,5.783,6.628
19,6.17375,5.612,6.482
20,6.09375,5.573,6.464
21,6.07375,5.467,6.427
22,6.00875,5.57,6.34
23,6.122,5.547,6.49
24,6.02275,5.464,6.48
25,6.0775,5.475,6.452
26,6.00375,5.547,6.346
27,6.035,5.479,6.426
28,5.947,5.319,6.499
29,5.9094999999999995,5.481,6.238
30,5.976749999999999,5.366,6.439
31,5.84375,5.355,6.17
32,5.899249999999999,5.354,6.254
33,5.87375,5.385,6.215
34,5.8615,5.332,6.211
35,5.912999999999999,5.35,6.471
36,5.7745,5.284,6.132
37,5.745,5.273,6.015
38,5.73025,5.276,6.066
39,5.747249999999999,5.369,6.037
40,5.629250000000001,5.182,5.815
41,5.679499999999999,5.263,6.04
42,5.77,5.269,6.11
43,5.77975,5.177,6.141
44,5.661,5.243,5.907
45,5.786249999999999,5.296,6.068
46,5.6545,5.225,5.996
47,5.5565,5.205,5.74
48,5.564,5.222,5.951
49,5.5535,5.243,5.714
50,5.683750000000001,5.272,5.87
51,5.50125,5.251,5.66
52,5.47675,5.173,5.688
53,5.43325,5.218,5.751
54,5.3755,5.173,5.628
55,5.37025,5.174,5.655
56,5.36425,5.114,5.506
57,5.29075,5.178,5.498
58,5.33825,5.169,5.49
59,5.28575,5.123,5.529
60,5.31875,5.178,5.446
61,5.31525,5.078,5.69
62,5.24625,5.066,5.499
63,5.320500000000001,5.238,5.49
64,5.27725,4.994,5.441
65,5.2875,5.092,5.579
66,5.2387500000000005,5.022,5.553
67,5.30725,5.08,5.677
68,5.241,5.05,5.495
69,5.2835,5.129,5.446
70,5.213,5.118,5.32
71,5.2005,5.14,5.269
72,5.1185,5.066,5.151
73,5.1537500000000005,5.066,5.282
74,5.1085,5.049,5.183
75,5.1377500000000005,5.049,5.2
76,5.128,5.063,5.205
77,5.11175,4.956,5.288
78,5.1419999999999995,4.915,5.295
79,5.121499999999999,4.983,5.229
80,5.165749999999999,5.076,5.301
81,5.15825,5.068,5.253
82,5.09,4.947,5.285
83,5.09525,5.032,5.152
84,5.0947499999999994,5.008,5.159
85,5.151,4.986,5.39
86,5.09,5.042,5.179
87,5.07025,4.996,5.169
88,5.173,5.06,5.307
89,5.0685,4.904,5.163
90,5.118250000000001,4.995,5.23
91,5.053,4.987,5.134
92,5.07225,5.007,5.208
93,5.113,4.937,5.242
94,5.05375,4.959,5.093
95,5.085999999999999,5.004,5.158
96,5.0665000000000004,4.973,5.178
97,5.0545,4.96,5.175
98,5.07275,4.955,5.176
99,5.07,4.969,5.178
100,5.323,5.014,6.062
101,5.08725,5.015,5.223
102,5.073,4.967,5.121
103,5.054749999999999,4.957,5.146
104,5.08875,5.057,5.112
105,5.0115,4.938,5.141
106,5.04425,4.97,5.123
107,5.1175,5.043,5.171
108,4.9945,4.933,5.061
109,5.036,4.942,5.13
110,5.028,4.942,5.087
111,5.0515,5.01,5.108
112,5.02025,4.929,5.087
113,5.0685,4.966,5.135
114,5.032,4.961,5.132
115,4.9985,4.911,5.047
116,4.9885,4.878,5.069
117,5.03975,4.914,5.145
118,5.08975,5.03,5.122
119,5.03975,4.901,5.155
120,5.0352500000000004,4.921,5.206
121,5.075,4.944,5.143
122,5.015499999999999,4.955,5.062
123,5.08775,5.041,5.162
124,5.016,4.899,5.095
125,4.978,4.913,5.002
126,5.05675,4.983,5.132
127,5.040000000000001,4.981,5.112
128,5.012499999999999,4.922,5.068
129,5.00725,4.986,5.033
130,5.0115,4.956,5.099
131,5.021750000000001,4.908,5.173
132,5.0625,4.994,5.119
133,5.0025,4.898,5.091
134,4.9895000000000005,4.934,5.088
135,5.038749999999999,5.015,5.066
136,4.994,4.968,5.02
137,4.96725,4.938,5.016
138,4.939,4.926,4.944
139,4.970000000000001,4.893,5.014
140,4.983499999999999,4.935,5.058
141,5.0255,4.998,5.043
142,5.00675,4.978,5.054
143,4.9775,4.928,5.036
144,5.0127500000000005,4.938,5.065
145,4.98625,4.901,5.042
146,5.01275,4.992,5.03
147,5.000500000000001,4.974,5.048
148,5.00975,4.944,5.111
149,4.9725,4.887,5.029
150,4.99675,4.956,5.028
151,5.02825,4.931,5.156
152,4.9675,4.926,5.024
153,5.019,4.971,5.076
154,5.01075,4.988,5.057
155,4.9875,4.922,5.058
156,5.0097499999999995,4.959,5.078
157,4.9975000000000005,4.901,5.069
158,5.008,4.881,5.098
159,5.01125,4.983,5.047
160,4.97575,4.893,5.04
161,4.9982500000000005,4.929,5.1
162,5.010249999999999,4.959,5.046
163,4.96325,4.902,5.015
164,4.997249999999999,4.986,5.023
165,4.975,4.907,5.079
166,4.9872499999999995,4.899,5.049
167,4.9945,4.931,5.065
168,4.96975,4.852,5.075
169,4.973,4.871,5.048
170,4.94375,4.932,4.962
171,4.9350000000000005,4.893,5.033
172,4.98825,4.903,5.087
173,4.96375,4.932,4.986
174,4.93475,4.918,4.957
175,4.999500000000001,4.945,5.057
176,5.0040000000000004,4.948,5.041
177,5.014,4.99,5.051
178,4.9855,4.964,5.01
179,4.99225,4.947,5.039
180,4.940250000000001,4.905,5
181,4.96625,4.933,5.034
182,4.9495,4.872,5.023
183,4.95275,4.89,4.997
184,4.9355,4.902,4.961
185,4.9645,4.835,5.043
186,4.99725,4.96,5.018
187,4.971,4.923,5.018
188,4.97925,4.904,5.061
189,4.9655000000000005,4.913,5.025
190,5.2829999999999995,4.978,6.093
191,4.96275,4.886,5.039
192,5.03925,4.987,5.135
193,4.99875,4.986,5.018
194,5.017,4.963,5.048
195,5.014,4.977,5.11
196,4.937749999999999,4.895,4.981
197,5,4.968,5.015
198,4.97175,4.914,5.007
199,4.99975,4.98,5.031
200,5.01125,4.986,5.044

==> figures/data/easy_8_no_cache.csv <==
Step,a,b,c
0,19.99175,19.967,20
1,19.525499999999997,18.916,19.938
2,14.01,12.638,15.786
3,10.28725,8.39,11.386
4,7.688,6.374,11.197
5,7.1505,6.406,8.736
6,6.422499999999999,5.968,6.864
7,6.0722499999999995,5.413,6.465
8,6.158,5.425,6.469
9,6.1160000000000005,5.397,6.565
10,6.05325,5.48,6.397
11,6.027749999999999,5.271,6.499
12,6.0767500000000005,5.457,6.432
13,6.074,5.521,6.523
14,6.0065,5.421,6.472
15,6.015000000000001,5.54,6.456
16,6.01925,5.449,6.553
17,6.0165,5.443,6.58
18,6.0975,5.642,6.615
19,6.1499999999999995,5.395,7.124
20,5.997000000000001,5.526,6.498
21,5.9567499999999995,5.462,6.516
22,5.941000000000001,5.303,6.472
23,5.9595,5.432,6.514
24,5.961500000000001,5.469,6.452
25,6.220000000000001,5.465,7.421
26,5.9055,5.427,6.382
27,5.8267500000000005,5.366,6.429
28,5.7785,5.267,6.469
29,5.73675,5.14,6.331
30,5.88725,5.311,6.422
31,5.826499999999999,5.177,6.421
32,5.87975,5.303,6.476
33,5.75775,5.13,6.505
34,5.761749999999999,5.202,6.507
35,5.9665,5.479,6.481
36,5.6985,5.239,6.508
37,5.66525,5.157,6.33
38,5.759500000000001,5.275,6.463
39,5.7035,5.179,6.46
40,5.7005,5.125,6.398
41,5.688000000000001,5.183,6.251
42,5.8345,5.222,6.454
43,5.6335,5.182,6.46
44,7.2345,5.078,12.834
45,5.9155,5.244,7.418
46,5.85375,5.266,7.183
47,5.746,5.349,6.589
48,5.64975,5.182,6.62
49,5.699,5.234,6.646
50,5.621,5.247,6.553
51,5.72825,5.384,6.448
52,5.6745,5.273,6.534
53,5.6514999999999995,5.204,6.584
54,5.577,5.151,6.518
55,5.743499999999999,5.339,6.598
56,5.587,5.203,6.456
57,5.58325,5.171,6.505
58,5.5615,5.12,6.537
59,5.6274999999999995,5.179,6.6
60,5.6075,5.152,6.558
61,5.522,5.038,6.626
62,5.562250000000001,5.101,6.603
63,5.6365,5.278,6.483
64,5.582,5.091,6.57
65,5.60675,5.192,6.639
66,5.571,5.185,6.626
67,5.5815,5.105,6.693
68,5.56875,5.118,6.565
69,5.59225,5.186,6.564
70,5.55675,5.21,6.494
71,5.64075,5.209,6.662
72,5.5025,5.053,6.666
73,5.5127500000000005,5.042,6.642
74,5.5095,5.123,6.503
75,5.633000000000001,5.183,6.757
76,5.47775,5.096,6.52
77,5.5765,5.233,6.438
78,5.554,5.048,6.545
79,5.614,5.201,6.66
80,5.5752500000000005,5.182,6.351
81,5.58925,5.244,6.523
82,5.49375,5.192,6.072
83,5.46075,5.005,6.38
84,5.41175,5.117,6.057
85,5.50875,5.25,6.12
86,5.492749999999999,5.173,6.071
87,5.43,5.148,5.991
88,5.59325,5.283,6.372
89,5.44825,5.184,6.009
90,5.42975,5.191,6.054
91,5.410500000000001,5.189,5.929
92,5.3275,5.026,5.936
93,5.54025,5.167,6.372
94,5.314500000000001,5.067,5.812
95,5.35225,5.136,5.838
96,5.4727500000000004,5.099,6.332
97,5.3717500000000005,5.126,5.896
98,5.37125,5.141,5.831
99,5.35725,5.201,5.784
100,5.385000000000001,5.056,5.753
101,5.378,5.069,5.82
102,5.29375,5.097,5.761
103,5.300000000000001,5.131,5.719
104,5.4285000000000005,5.239,5.727
105,5.36725,5.093,5.742
106,5.41175,5.141,5.883
107,5.35375,5.148,5.786
108,5.218,5.039,5.436
109,5.31625,5.15,5.501
110,5.2535,5.14,5.306
111,5.2705,5.191,5.45
112,5.222250000000001,5.167,5.285
113,5.3927499999999995,5.254,5.649
114,5.18225,5.146,5.211
115,5.202999999999999,5.143,5.233
116,5.187,5.096,5.299
117,5.25475,5.108,5.405
118,5.1775,5.133,5.265
119,5.154,5.05,5.255
120,5.18375,5.051,5.306
121,5.228,5.026,5.371
122,5.1675,5.054,5.287
123,5.22175,5.166,5.252
124,5.138999999999999,4.958,5.232
125,5.13325,5.053,5.205
126,5.137,5.055,5.225
127,5.1535,5.112,5.252
128,5.12125,5.075,5.189
129,5.2177500000000006,5.126,5.344
130,5.212,5.087,5.326
131,5.13525,5.033,5.273
132,5.2385,5.16,5.333
133,5.134,5.022,5.214
134,5.276249999999999,5.137,5.507
135,5.216749999999999,5.1,5.375
136,5.1645,5.119,5.245
137,5.176,5.043,5.26
138,5.1747499999999995,5.067,5.269
139,5.1747499999999995,5.124,5.204
140,5.1425,5.015,5.247
141,5.204,5.136,5.24
142,5.146999999999999,5.13,5.194
143,5.1675,5.131,5.236
144,5.203749999999999,5.065,5.341
145,5.18175,5.088,5.347
146,5.27325,5.167,5.361
147,5.19525,5.138,5.262
148,5.22625,5.123,5.395
149,5.1545,5.132,5.177
150,5.202,5.114,5.281
151,5.224,5.161,5.352
152,5.1785,5.025,5.326
153,5.279249999999999,5.251,5.338
154,5.2604999999999995,5.213,5.311
155,5.183999999999999,5.106,5.326
156,5.13525,5.069,5.179
157,5.1987499999999995,5.114,5.299
158,5.170999999999999,5.153,5.193
159,5.21625,5.117,5.313
160,5.15925,5.068,5.238
161,5.20625,5.101,5.344
162,5.218999999999999,5.178,5.281
163,5.1754999999999995,5.112,5.225
164,5.20725,5.106,5.281
165,5.21475,5.164,5.276
166,5.2665,5.156,5.352
167,5.17925,5.064,5.288
168,5.2045,5.056,5.369
169,5.15975,5.003,5.226
170,5.1655,5.094,5.294
171,5.142250000000001,5.089,5.247
172,5.1972499999999995,5.11,5.281
173,5.201,5.069,5.366
174,5.18975,5.17,5.221
175,5.203250000000001,5.134,5.294
176,5.226,5.025,5.445
177,5.285,5.215,5.373
178,5.242000000000001,5.206,5.285
179,5.163749999999999,5.11,5.217
180,5.16075,5.062,5.235
181,5.143,5.049,5.236
182,5.1505,5.008,5.26
183,5.1005,4.975,5.176
184,5.13075,5.068,5.188
185,5.1455,5.067,5.269
186,5.1552500000000006,5.087,5.237
187,5.145999999999999,5.034,5.237
188,5.1825,5.114,5.249
189,5.13175,5.021,5.194
190,5.1515,5.091,5.301
191,5.13275,5.087,5.24
192,5.292,5.202,5.441
193,5.22825,5.145,5.307
194,5.2475,5.216,5.311
195,5.2595,5.111,5.371
196,5.13075,5.03,5.203
197,5.19825,5.117,5.27
198,5.15975,5.015,5.279
199,5.199,5.129,5.327
200,5.183,5.14,5.23

==> figures/data/shapes_64_cache.csv <==
Step,a,b,c
0,-0.20875974744558334,-0.21486325562000275,-0.20001952350139618
1,-0.20009275525808334,-0.20482420921325684,-0.1966601312160492
2,-0.19914061948657036,-0.20634764432907104,-0.19083984196186066
3,-0.19279295951128006,-0.19853514432907104,-0.18794921040534973
4,-0.17018065601587296,-0.18314452469348907,-0.14562499523162842
5,-0.14326658844947815,-0.15998044610023499,-0.12216795980930328
6,-0.13058592565357685,-0.15025389194488525,-0.11562499403953552
7,-0.11749999038875103,-0.13632811605930328,-0.10503905266523361
8,-0.10486327297985554,-0.1234765574336052,-0.08439452201128006
9,-0.0984814390540123,-0.12029296159744263,-0.08638671040534973
10,-0.08810057863593102,-0.11039061844348907,-0.07228515297174454
11,-0.08171874284744263,-0.0929882749915123,-0.07525390386581421
12,-0.08200194500386715,-0.08759764581918716,-0.07705077528953552
13,-0.07689940929412842,-0.08365233242511749,-0.06945312023162842
14,-0.07305175252258778,-0.08166015148162842,-0.06798827648162842
15,-0.07156737893819809,-0.07818359136581421,-0.06544921547174454
16,-0.0648193322122097,-0.0717187374830246,-0.059355467557907104
17,-0.06593749672174454,-0.07023437321186066,-0.06314452737569809
18,-0.058505854569375515,-0.06929686665534973,-0.05140624940395355
19,-0.05742187239229679,-0.06400390714406967,-0.05041015148162842
20,-0.054643552750349045,-0.058964841067790985,-0.049003906548023224
21,-0.05161620769649744,-0.056484371423721313,-0.046816401183605194
22,-0.05067870859056711,-0.05406250059604645,-0.047441404312849045
23,-0.052587888203561306,-0.05591796338558197,-0.04630859196186066
24,-0.04925292730331421,-0.055937498807907104,-0.043925777077674866
25,-0.04647460673004389,-0.04878906160593033,-0.04396484047174454
26,-0.04678710829466581,-0.051093749701976776,-0.04380859062075615
27,-0.048471677117049694,-0.052089840173721313,-0.04679687321186066
28,-0.04514160007238388,-0.05185546353459358,-0.04156249761581421
29,-0.04532226361334324,-0.046757813543081284,-0.04191406071186066
30,-0.04712401982396841,-0.05070311948657036,-0.044316403567790985
31,-0.043920896016061306,-0.04843749850988388,-0.03988281264901161
32,-0.042851559817790985,-0.047050777822732925,-0.039882808923721313
33,-0.04278808366507292,-0.04576171562075615,-0.03929687291383743
34,-0.04183593485504389,-0.04390624910593033,-0.03919921815395355
35,-0.04245117027312517,-0.04999999701976776,-0.036015622317790985
36,-0.04011230170726776,-0.04458983987569809,-0.03392577916383743
37,-0.03953124675899744,-0.045351557433605194,-0.03531249612569809
38,-0.04039550572633743,-0.04259765148162842,-0.03707031160593033
39,-0.03988281078636646,-0.044707030057907104,-0.03214843571186066
40,-0.038032226264476776,-0.040800780057907104,-0.035371094942092896
41,-0.037705075927078724,-0.04423828050494194,-0.032402340322732925
42,-0.03837402164936066,-0.04150390625,-0.0339062474668026
43,-0.04045409895479679,-0.04556640237569809,-0.03789062052965164
44,-0.040185543708503246,-0.041582029312849045,-0.037734370678663254
45,-0.03938476275652647,-0.044707030057907104,-0.0343945287168026
46,-0.04022949002683163,-0.042812496423721313,-0.03818359225988388
47,-0.03806152008473873,-0.041132811456918716,-0.034999996423721313
48,-0.03708984237164259,-0.03837890177965164,-0.03505859151482582
49,-0.03810058627277613,-0.04166015610098839,-0.03226562589406967
50,-0.03938476275652647,-0.04312499612569809,-0.035488277673721313
51,-0.036630856804549694,-0.03849609196186066,-0.03294921666383743
52,-0.03794433455914259,-0.0405273400247097,-0.034843750298023224
53,-0.03791991900652647,-0.04263671487569809,-0.034257810562849045
54,-0.034326170571148396,-0.03857421875,-0.03197265416383743
55,-0.038134763948619366,-0.041582029312849045,-0.03578124940395355
56,-0.037719723768532276,-0.039433591067790985,-0.03371093422174454
57,-0.035893555730581284,-0.039863280951976776,-0.033808596432209015
58,-0.03820312302559614,-0.041289061307907104,-0.03677734360098839
59,-0.036577146500349045,-0.038847655057907104,-0.03363281115889549
60,-0.03555175755172968,-0.039335936307907104,-0.03306640684604645
61,-0.03756347391754389,-0.040800780057907104,-0.031718745827674866
62,-0.03475097380578518,-0.036113277077674866,-0.033769529312849045
63,-0.034262693487107754,-0.035527341067790985,-0.033476561307907104
64,-0.03502929490059614,-0.03945312649011612,-0.03339843451976776
65,-0.035209957510232925,-0.0392773374915123,-0.02998046576976776
66,-0.038261717185378075,-0.04017578065395355,-0.034941405057907104
67,-0.03485351428389549,-0.03626953065395355,-0.032988280057907104
68,-0.03540038876235485,-0.03701172024011612,-0.03476562350988388
69,-0.03689452912658453,-0.0392773412168026,-0.03458984196186066
70,-0.03547363169491291,-0.041191406548023224,-0.03257812559604645
71,-0.03348144190385938,-0.03761718422174454,-0.029863277450203896
72,-0.035351560451090336,-0.036894530057907104,-0.03273437172174454
73,-0.03403808316215873,-0.037871092557907104,-0.029921872541308403
74,-0.035522458143532276,-0.036757808178663254,-0.033378902822732925
75,-0.03773437160998583,-0.041835933923721313,-0.032597653567790985
76,-0.03497070074081421,-0.03861327841877937,-0.03189453110098839
77,-0.035766598768532276,-0.03902343288064003,-0.033574216067790985
78,-0.03557128645479679,-0.038847655057907104,-0.03404296562075615
79,-0.0374462865293026,-0.041386716067790985,-0.03374999761581421
80,-0.03229003679007292,-0.03482421487569809,-0.030507810413837433
81,-0.03314452897757292,-0.03951171785593033,-0.030644528567790985
82,-0.03340331790968776,-0.0373242162168026,-0.03121093474328518
83,-0.03623534832149744,-0.0397656187415123,-0.03312499821186066
84,-0.03888183273375034,-0.04130859300494194,-0.035976558923721313
85,-0.03460937272757292,-0.03605468571186066,-0.032695312052965164
86,-0.034472654573619366,-0.03662109375,-0.03183593600988388
87,-0.037065427750349045,-0.038789063692092896,-0.03458984196186066
88,-0.03531249798834324,-0.03832031041383743,-0.033183589577674866
89,-0.0348046850413084,-0.03677733987569809,-0.03261718526482582
90,-0.03422851487994194,-0.03519531339406967,-0.032539062201976776
91,-0.03482421766966581,-0.038203123956918716,-0.03300781175494194
92,-0.03129394492134452,-0.03470703214406967,-0.026523437350988388
93,-0.035507810302078724,-0.03749999776482582,-0.03275390341877937
94,-0.034790038131177425,-0.037109375,-0.030703123658895493
95,-0.033520505763590336,-0.03505859151482582,-0.03189452737569809
96,-0.033232418820261955,-0.03605468571186066,-0.030507810413837433
97,-0.0370556628331542,-0.04097656160593033,-0.0341796875
98,-0.036313473246991634,-0.04052734375,-0.03164062276482582
99,-0.032456053886562586,-0.03505859151482582,-0.0301367174834013
100,-0.03454589657485485,-0.03632812201976776,-0.03335937485098839
101,-0.03693847544491291,-0.03898437321186066,-0.03507812321186066
102,-0.03376464545726776,-0.03437499701976776,-0.033046871423721313
103,-0.03204589709639549,-0.03291015326976776,-0.03128906339406967
104,-0.033872068859636784,-0.03626953065395355,-0.032792966812849045
105,-0.03685546759516001,-0.03824218362569809,-0.033710937947034836
106,-0.034116209484636784,-0.0380859375,-0.03187499940395355
107,-0.03653320111334324,-0.03824218362569809,-0.03441406041383743
108,-0.03263671603053808,-0.03517577797174454,-0.029374998062849045
109,-0.03405761532485485,-0.0373242162168026,-0.03056640550494194
110,-0.033227537758648396,-0.03666015714406967,-0.02822265401482582
111,-0.03315917681902647,-0.0353710912168026,-0.030488278716802597
112,-0.03360351454466581,-0.034941405057907104,-0.030976559966802597
113,-0.03620605310425162,-0.03960937261581421,-0.03037109412252903
114,-0.034116209484636784,-0.03886718675494194,-0.031074218451976776
115,-0.030507809482514858,-0.032070308923721313,-0.026249997317790985
116,-0.03495116997510195,-0.0361328125,-0.03374999761581421
117,-0.03501464705914259,-0.0397656224668026,-0.03246093541383743
118,-0.03639648202806711,-0.03818359225988388,-0.03324218466877937
119,-0.03133300505578518,-0.032695312052965164,-0.03023437224328518
120,-0.035166013054549694,-0.038652341812849045,-0.032207027077674866
121,-0.03440917702391744,-0.03666015341877937,-0.03042968548834324
122,-0.0344384741038084,-0.03882811963558197,-0.031718749552965164
123,-0.03448241949081421,-0.036953121423721313,-0.030019529163837433
124,-0.03385253716260195,-0.03636718541383743,-0.031953126192092896
125,-0.03446777258068323,-0.03509765490889549,-0.03343749791383743
126,-0.03394531179219484,-0.036113280802965164,-0.03130859136581421
127,-0.032836911268532276,-0.03624999523162842,-0.030097652226686478
128,-0.03365722484886646,-0.03580078110098839,-0.03056640550494194
129,-0.03553222585469484,-0.03861328214406967,-0.032832030206918716
130,-0.03491210751235485,-0.04130858927965164,-0.03003906086087227
131,-0.03368163714185357,-0.03749999403953552,-0.028730465099215508
132,-0.03461425472050905,-0.03888671472668648,-0.032402344048023224
133,-0.032036131247878075,-0.03783202916383743,-0.028046872466802597
134,-0.03485839441418648,-0.03677733987569809,-0.03148437291383743
135,-0.03304687328636646,-0.036308594048023224,-0.026152342557907104
136,-0.036040037870407104,-0.040351562201976776,-0.032890625298023224
137,-0.03201660048216581,-0.03404296934604645,-0.03013671562075615
138,-0.035117185208946466,-0.03984374925494194,-0.030781248584389687
139,-0.0350195299834013,-0.04253906011581421,-0.030683591961860657
140,-0.03438964579254389,-0.036894526332616806,-0.03261718526482582
141,-0.03284179558977485,-0.03623046725988388,-0.029511718079447746
142,-0.031787107698619366,-0.03316406160593033,-0.02974609285593033
143,-0.03411132609471679,-0.03751952946186066,-0.028632810339331627
144,-0.034921872429549694,-0.03628905862569809,-0.03371093422174454
145,-0.034526364877820015,-0.0380859375,-0.030683591961860657
146,-0.032158201560378075,-0.034843750298023224,-0.030800778418779373
147,-0.034453123807907104,-0.036210935562849045,-0.031367186456918716
148,-0.03522949106991291,-0.037910155951976776,-0.03412109240889549
149,-0.03175781015306711,-0.033281248062849045,-0.03013671562075615
150,-0.03322265390306711,-0.036601558327674866,-0.02935546636581421
151,-0.03390136547386646,-0.03703124821186066,-0.031035155057907104
152,-0.03680175496265292,-0.04414062201976776,-0.03091796673834324
153,-0.03488769195973873,-0.0373242124915123,-0.032207027077674866
154,-0.03427245933562517,-0.03556640446186066,-0.032499998807907104
155,-0.033940428867936134,-0.03755859285593033,-0.03148437291383743
156,-0.03495605196803808,-0.042167965322732925,-0.029218748211860657
157,-0.03261230327188969,-0.035039059817790985,-0.029765624552965164
158,-0.03280761558562517,-0.03427734225988388,-0.03144530951976776
159,-0.034614256117492914,-0.04039062559604645,-0.02994140423834324
160,-0.0337988268584013,-0.03589843586087227,-0.03062499687075615
161,-0.03256835788488388,-0.03525390475988388,-0.026640623807907104
162,-0.03172851400449872,-0.03414062410593033,-0.03007812425494194
163,-0.03309081820771098,-0.035488277673721313,-0.03076171688735485
164,-0.03365722484886646,-0.03419921547174454,-0.03261718526482582
165,-0.033520505763590336,-0.03716796636581421,-0.028066404163837433
166,-0.03810546454042196,-0.038652338087558746,-0.03746093437075615
167,-0.03441405948251486,-0.03839843347668648,-0.03169921785593033
168,-0.03194824047386646,-0.03296874836087227,-0.03046874701976776
169,-0.03249511495232582,-0.03355468437075615,-0.03148437291383743
170,-0.029653319157660007,-0.034003905951976776,-0.02724609151482582
171,-0.03303222497925162,-0.037871092557907104,-0.02789062261581421
172,-0.03383788838982582,-0.03703124821186066,-0.03150390461087227
173,-0.03610839694738388,-0.03857421875,-0.03333984315395355
174,-0.033300777431577444,-0.036699213087558746,-0.02876952849328518
175,-0.03114257613196969,-0.031718745827674866,-0.030507810413837433
176,-0.03210449079051614,-0.035624999552965164,-0.029414061456918716
177,-0.03234374662861228,-0.03281249478459358,-0.031230466440320015
178,-0.03140624798834324,-0.03378906100988388,-0.029707029461860657
179,-0.032807616516947746,-0.03382812440395355,-0.031914062798023224
180,-0.03471191227436066,-0.03751952946186066,-0.03148437291383743
181,-0.03317870991304517,-0.03583984449505806,-0.030449217185378075
182,-0.0333789037540555,-0.035488277673721313,-0.030839841812849045
183,-0.033017574809491634,-0.03478515148162842,-0.03136718273162842
184,-0.03479003859683871,-0.037109375,-0.030996093526482582
185,-0.03486816305667162,-0.03929687291383743,-0.03167968615889549
186,-0.03310546651482582,-0.0348828099668026,-0.031679682433605194
187,-0.03571288660168648,-0.04162108898162842,-0.03242187201976776
188,-0.03341308422386646,-0.036249998956918716,-0.03189453110098839
189,-0.03513671737164259,-0.03714843839406967,-0.030878905206918716
190,-0.03437988180667162,-0.03669922053813934,-0.03066406026482582
191,-0.034125976264476776,-0.037226561456918716,-0.032050780951976776
192,-0.03305663727223873,-0.036562494933605194,-0.03126952797174454
193,-0.03434081748127937,-0.03853515535593033,-0.03154296427965164
194,-0.033530271612107754,-0.03544921427965164,-0.03072265535593033
195,-0.03426757641136646,-0.037109375,-0.030644528567790985
196,-0.032138670329004526,-0.034746091812849045,-0.0296484362334013
197,-0.03559081722050905,-0.038027338683605194,-0.032988280057907104
198,-0.03420898225158453,-0.03496093302965164,-0.03365234285593033
199,-0.03447265364229679,-0.03619140386581421,-0.03267578035593033
200,-0.04647948779165745,-0.07890623807907104,-0.03085937350988388

==> figures/data/shapes_64_no_cache.csv <==
Step,a,b,c
0,-0.2108447179198265,-0.2157031148672104,-0.2080664038658142
1,-0.21183104440569878,-0.22029295563697815,-0.2037695199251175
2,-0.2096533104777336,-0.21210937201976776,-0.20609372854232788
3,-0.20051269233226776,-0.2070898413658142,-0.19695311784744263
4,-0.1877490133047104,-0.1935156136751175,-0.1835351437330246
5,-0.1849951073527336,-0.19544920325279236,-0.17666015028953552
6,-0.16451169922947884,-0.1795703023672104,-0.15119138360023499
7,-0.14264647662639618,-0.14699217677116394,-0.1373632699251175
8,-0.13413573428988457,-0.1380663961172104,-0.12876951694488525
9,-0.13341796398162842,-0.14673827588558197,-0.11980468034744263
10,-0.12377440556883812,-0.1271679550409317,-0.11736327409744263
11,-0.11975096724927425,-0.13041014969348907,-0.11089842021465302
12,-0.11944334954023361,-0.12941405177116394,-0.1079101487994194
13,-0.11675780639052391,-0.11951170861721039,-0.1135546863079071
14,-0.12069334834814072,-0.12560544908046722,-0.1130077987909317
15,-0.11674315854907036,-0.12164062261581421,-0.1091015636920929
16,-0.11762206442654133,-0.12251953035593033,-0.11515624821186066
17,-0.11190428957343102,-0.11783201992511749,-0.10871092975139618
18,-0.10944335348904133,-0.1229882761836052,-0.09226562082767487
19,-0.10811522789299488,-0.11423827707767487,-0.09501951932907104
20,-0.10897460207343102,-0.11830077320337296,-0.09910155832767487
21,-0.10881835222244263,-0.11249998956918716,-0.10314452648162842
22,-0.1005273349583149,-0.10751952230930328,-0.09044921398162842
23,-0.10485839284956455,-0.11660155653953552,-0.09248046576976776
24,-0.09682128019630909,-0.10796874016523361,-0.09132811427116394
25,-0.10018553771078587,-0.1015624925494194,-0.09939451515674591
26,-0.10084471851587296,-0.12183593213558197,-0.0807812437415123
27,-0.10476561635732651,-0.11421874165534973,-0.09253905713558197
28,-0.10289549827575684,-0.11076170951128006,-0.09849607944488525
29,-0.09951170906424522,-0.10453124344348907,-0.0946679562330246
30,-0.0987548753619194,-0.10533201694488525,-0.08853515237569809
31,-0.09800292178988457,-0.11005858331918716,-0.09093749523162842
32,-0.09672850742936134,-0.10140624642372131,-0.08824217319488525
33,-0.0974755771458149,-0.10552733391523361,-0.08308593183755875
34,-0.09464354626834393,-0.1037304699420929,-0.08462889492511749
35,-0.09638183191418648,-0.10322265326976776,-0.08720702677965164
36,-0.09291503205895424,-0.09789061546325684,-0.08556640148162842
37,-0.09306151606142521,-0.10205078125,-0.08478514850139618
38,-0.09606444463133812,-0.10263670980930328,-0.0915234312415123
39,-0.09486815705895424,-0.10162107646465302,-0.08416014909744263
40,-0.0909912008792162,-0.10255858302116394,-0.07755858451128006
41,-0.092255849391222,-0.09722655266523361,-0.08679686486721039
42,-0.08987792395055294,-0.09490233659744263,-0.07908202707767487
43,-0.09117675013840199,-0.10294920951128006,-0.08482421189546585
44,-0.0962548740208149,-0.10029295831918716,-0.09023436903953552
45,-0.08746093139052391,-0.09449218213558197,-0.08003905415534973
46,-0.08609374426305294,-0.0936914011836052,-0.08189452439546585
47,-0.09387694299221039,-0.10007811337709427,-0.08207030594348907
48,-0.08365721628069878,-0.10021483153104782,-0.07332030683755875
49,-0.08955077454447746,-0.09525389969348907,-0.08136717975139618
50,-0.09153319895267487,-0.09490233659744263,-0.08626952767372131
51,-0.08797850832343102,-0.09291014820337296,-0.08220702409744263
52,-0.08979003317654133,-0.0993359237909317,-0.07685546576976776
53,-0.08725585043430328,-0.09263670444488525,-0.0763867124915123
54,-0.09156737476587296,-0.0941796749830246,-0.08843749761581421
55,-0.08667479828000069,-0.08980467915534973,-0.08380858600139618
56,-0.08791503123939037,-0.09431640058755875,-0.07646483927965164
57,-0.08550780452787876,-0.09113280475139618,-0.08226561546325684
58,-0.0846581943333149,-0.09574218094348907,-0.07195311784744263
59,-0.08626464195549488,-0.08949217945337296,-0.08339843153953552
60,-0.08882811851799488,-0.09455077350139618,-0.08031249046325684
61,-0.08940917253494263,-0.10140624642372131,-0.08255858719348907
62,-0.08649413287639618,-0.09687499701976776,-0.07062499225139618
63,-0.08582518808543682,-0.09330077469348907,-0.07917968183755875
64,-0.09205077402293682,-0.09677733480930328,-0.08455077558755875
65,-0.08749999292194843,-0.09455077350139618,-0.0807812511920929
66,-0.0875244066119194,-0.09287108480930328,-0.08089843392372131
67,-0.08588378317654133,-0.09722656011581421,-0.07867186516523361
68,-0.08183592930436134,-0.0857226550579071,-0.07603514939546585
69,-0.08356932923197746,-0.08679686486721039,-0.08085936307907104
70,-0.08871093019843102,-0.09343749284744263,-0.07968749105930328
71,-0.08966796100139618,-0.10013671219348907,-0.08347655832767487
72,-0.08671874366700649,-0.09474609047174454,-0.07867187261581421
73,-0.08259765058755875,-0.08707030117511749,-0.0758984312415123
74,-0.08645995520055294,-0.09412108361721039,-0.08033202588558197
75,-0.09058104641735554,-0.09593749046325684,-0.08646483719348907
76,-0.0835595615208149,-0.08958983421325684,-0.07472655922174454
77,-0.08843261189758778,-0.09894530475139618,-0.08312499523162842
78,-0.08649413473904133,-0.0961913987994194,-0.07845702767372131
79,-0.08016112633049488,-0.0844726413488388,-0.07468749582767487
80,-0.08854979649186134,-0.09556639939546585,-0.08150389790534973
81,-0.08408202417194843,-0.09166014939546585,-0.07339843362569809
82,-0.07854980044066906,-0.09015624225139618,-0.07294921576976776
83,-0.09062010981142521,-0.09550780057907104,-0.08634765446186066
84,-0.08931151404976845,-0.09142577648162842,-0.08695311844348907
85,-0.0852978453040123,-0.08990233391523361,-0.07792968302965164
86,-0.08983886055648327,-0.09501952677965164,-0.08238280564546585
87,-0.08603026531636715,-0.09072265028953552,-0.07990233600139618
88,-0.08324218355119228,-0.08902343362569809,-0.07373046875
89,-0.07796874456107616,-0.08466796576976776,-0.0722070261836052
90,-0.08672850951552391,-0.09777343273162842,-0.08138671517372131
91,-0.08724120445549488,-0.0920117050409317,-0.08210936933755875
92,-0.08545409329235554,-0.09642577171325684,-0.07787108421325684
93,-0.08301757089793682,-0.08871092647314072,-0.08082030713558197
94,-0.08283202536404133,-0.09128905832767487,-0.06902343034744263
95,-0.08515624329447746,-0.09414061903953552,-0.07273437082767487
96,-0.08526854775846004,-0.09337890148162842,-0.07988280802965164
97,-0.08402831666171551,-0.09507812559604645,-0.07097655534744263
98,-0.08373046293854713,-0.08675780892372131,-0.08031249046325684
99,-0.08444823697209358,-0.09566405415534973,-0.07740233838558197
100,-0.08158690482378006,-0.09167967736721039,-0.07607421278953552
101,-0.08293456211686134,-0.08701170980930328,-0.07341796159744263
102,-0.08749022521078587,-0.09382811188697815,-0.08173827081918716
103,-0.08420897834002972,-0.09085936844348907,-0.07888671010732651
104,-0.08389159478247166,-0.09023436903953552,-0.07304687052965164
105,-0.08461425080895424,-0.0902734249830246,-0.07402342557907104
106,-0.07749022915959358,-0.0856640487909317,-0.07066406309604645
107,-0.07769530825316906,-0.08232421427965164,-0.07429686188697815
108,-0.08297362551093102,-0.09357421100139618,-0.07374998927116394
109,-0.08167967945337296,-0.08794920891523361,-0.07451171427965164
110,-0.08118163421750069,-0.08494140207767487,-0.07068358361721039
111,-0.08346190676093102,-0.08742187172174454,-0.07697264850139618
112,-0.08634276501834393,-0.0920117050409317,-0.08080077171325684
113,-0.08216307684779167,-0.08939452469348907,-0.07267577946186066
114,-0.08051757514476776,-0.08335937559604645,-0.07734374701976776
115,-0.08146972022950649,-0.08775390684604645,-0.07701170444488525
116,-0.08156249113380909,-0.08498045802116394,-0.08025389909744263
117,-0.08232421241700649,-0.08755858987569809,-0.07585936784744263
118,-0.08457030728459358,-0.0895703136920929,-0.07867187261581421
119,-0.08185057900846004,-0.08582030236721039,-0.07804686576128006
120,-0.08386717736721039,-0.09013670682907104,-0.07535155117511749
121,-0.08268553949892521,-0.0888671875,-0.0786132737994194
122,-0.081650385633111,-0.08494140207767487,-0.07626952230930328
123,-0.08501463942229748,-0.09191405773162842,-0.07755858451128006
124,-0.0770117100328207,-0.08164061605930328,-0.07007811963558197
125,-0.08211913518607616,-0.09105468541383743,-0.06900390237569809
126,-0.08169432729482651,-0.09060546010732651,-0.07759764790534973
127,-0.07959960214793682,-0.0825195237994194,-0.0756249874830246
128,-0.08379393629729748,-0.08798827230930328,-0.07837890088558197
129,-0.08158202283084393,-0.08816405385732651,-0.07365234196186066
130,-0.08359862305223942,-0.08523435890674591,-0.08189452439546585
131,-0.08365233801305294,-0.08802733570337296,-0.07916015386581421
132,-0.08223631791770458,-0.08951170742511749,-0.0736718624830246
133,-0.08410155586898327,-0.08656249195337296,-0.08255858719348907
134,-0.08101073279976845,-0.09025390446186066,-0.07228514552116394
135,-0.08168944530189037,-0.0871288925409317,-0.07478515058755875
136,-0.0789208896458149,-0.08332030475139618,-0.0712304562330246
137,-0.08049315586686134,-0.08730468153953552,-0.07347655296325684
138,-0.08004394173622131,-0.08499999344348907,-0.07568359375
139,-0.07792968116700649,-0.08244139701128006,-0.07246093451976776
140,-0.0797753818333149,-0.08574217557907104,-0.07306640595197678
141,-0.0824267528951168,-0.09259764850139618,-0.07683593034744263
142,-0.08124999329447746,-0.08849608898162842,-0.07404296100139618
143,-0.07910155691206455,-0.08537109196186066,-0.06960936635732651
144,-0.0783837828785181,-0.08115234225988388,-0.07654295861721039
145,-0.08067382499575615,-0.09507812559604645,-0.07093749940395355
146,-0.08194334991276264,-0.08931639790534973,-0.07417967915534973
147,-0.07927733659744263,-0.09429686516523361,-0.06339843571186066
148,-0.0841845627874136,-0.09335936605930328,-0.07460936903953552
149,-0.08078612759709358,-0.08312499523162842,-0.07851561903953552
150,-0.08249999210238457,-0.08775389194488525,-0.07960937172174454
151,-0.07946776412427425,-0.09183593094348907,-0.07234374433755875
152,-0.0821386631578207,-0.08574218302965164,-0.0785546749830246
153,-0.08043456263840199,-0.08849608898162842,-0.0729687437415123
154,-0.08214842900633812,-0.09208983927965164,-0.07214842736721039
155,-0.08370604738593102,-0.0866406187415123,-0.07835936546325684
156,-0.08065917156636715,-0.08332030475139618,-0.07634764909744263
157,-0.07995116710662842,-0.08328124135732651,-0.07636718451976776
158,-0.08206542395055294,-0.09169921278953552,-0.07425780594348907
159,-0.0810546837747097,-0.08980468660593033,-0.07740233838558197
160,-0.08069823682308197,-0.08166015148162842,-0.0780664011836052
161,-0.07912108674645424,-0.08142577111721039,-0.07537108659744263
162,-0.08157225698232651,-0.09101561456918716,-0.07529295980930328
163,-0.079575190320611,-0.08939452469348907,-0.0727538987994194
164,-0.0817138571292162,-0.08345702290534973,-0.07923827320337296
165,-0.07574217952787876,-0.07945311814546585,-0.07263670861721039
166,-0.07653319835662842,-0.08162108808755875,-0.06986327469348907
167,-0.07525390200316906,-0.08960936963558197,-0.06640625
168,-0.07821776531636715,-0.08374999463558197,-0.07332029938697815
169,-0.07592284493148327,-0.0878320187330246,-0.06986327469348907
170,-0.08051757328212261,-0.08578124642372131,-0.0749804675579071
171,-0.07916014827787876,-0.08607421070337296,-0.07115233689546585
172,-0.07742675207555294,-0.08898437023162842,-0.07044921070337296
173,-0.08058593422174454,-0.09679687023162842,-0.07406249642372131
174,-0.08091307990252972,-0.09246093034744263,-0.0734570249915123
175,-0.07682616263628006,-0.08505858480930328,-0.07085936516523361
176,-0.07880858704447746,-0.08736327290534973,-0.07175780832767487
177,-0.07939452677965164,-0.08308593183755875,-0.07421875
178,-0.07845702767372131,-0.0949999988079071,-0.0643945261836052
179,-0.07792968116700649,-0.08796873688697815,-0.07082030922174454
180,-0.07460448704659939,-0.08316405862569809,-0.06986327469348907
181,-0.07199218310415745,-0.07886718213558197,-0.06220702826976776
182,-0.07858885824680328,-0.08804687112569809,-0.0712304636836052
183,-0.0741259716451168,-0.08253905177116394,-0.06705077737569809
184,-0.07733886130154133,-0.08167967945337296,-0.07027342915534973
185,-0.07239257544279099,-0.07773436605930328,-0.06697265803813934
186,-0.07292480207979679,-0.08314453065395355,-0.06638671457767487
187,-0.07880370318889618,-0.08406249433755875,-0.07285155355930328
188,-0.07383788377046585,-0.0810546800494194,-0.06624999642372131
189,-0.0734716709703207,-0.0844726487994194,-0.06441405415534973
190,-0.07326171547174454,-0.0854492112994194,-0.06783203035593033
191,-0.07587401755154133,-0.08673827350139618,-0.06929686665534973
192,-0.07751952111721039,-0.08150389790534973,-0.07207030057907104
193,-0.07692382112145424,-0.0812695249915123,-0.07085937261581421
194,-0.07415038719773293,-0.08333984017372131,-0.06291015446186066
195,-0.07368163578212261,-0.08140625059604645,-0.06624999642372131
196,-0.07630370557308197,-0.08890624344348907,-0.07130858302116394
197,-0.07699218206107616,-0.08640624582767487,-0.0693359300494194
198,-0.07499022409319878,-0.08732420206069946,-0.06513671576976776
199,-0.07513183169066906,-0.08585937321186066,-0.0697656199336052
200,-0.07182128354907036,-0.07599608600139618,-0.06568358838558197

==> figures/data/shapes_8_cache.csv <==
Step,a,b,c
0,-0.20783201232552528,-0.2147851288318634,-0.1968749761581421
1,-0.203950185328722,-0.20839843153953552,-0.19583982229232788
2,-0.20378904789686203,-0.21150389313697815,-0.19013670086860657
3,-0.18583006784319878,-0.19785155355930328,-0.16404294967651367
4,-0.14684081450104713,-0.1531054675579071,-0.1409570276737213
5,-0.12969725392758846,-0.13648435473442078,-0.12296874076128006
6,-0.11721190437674522,-0.12984374165534973,-0.10988280177116394
7,-0.10756346955895424,-0.11152343451976776,-0.10119140148162842
8,-0.10600096918642521,-0.11189452558755875,-0.1010156199336052
9,-0.10619140043854713,-0.11994139850139618,-0.10070312023162842
10,-0.10243651270866394,-0.10642576962709427,-0.09859374165534973
11,-0.10612792335450649,-0.12124998867511749,-0.09855468571186066
12,-0.10685546323657036,-0.11060546338558197,-0.10021483898162842
13,-0.10390135645866394,-0.11289061605930328,-0.0978710800409317
14,-0.1061425693333149,-0.11265624314546585,-0.09751952439546585
15,-0.0944677647203207,-0.10451170802116394,-0.0905468687415123
16,-0.10044432990252972,-0.10832030326128006,-0.09527343511581421
17,-0.0960986278951168,-0.10398436337709427,-0.08453124761581421
18,-0.09557128138840199,-0.10458983480930328,-0.09019530564546585
19,-0.09711913764476776,-0.1125781238079071,-0.08080077171325684
20,-0.09430663287639618,-0.1022656187415123,-0.08871092647314072
21,-0.09379393793642521,-0.1015624925494194,-0.08171874284744263
22,-0.09012694843113422,-0.09855468571186066,-0.08183593302965164
23,-0.0904833935201168,-0.10193358361721039,-0.08113280683755875
24,-0.08504394069314003,-0.0980859249830246,-0.07654296606779099
25,-0.0859081968665123,-0.09039062261581421,-0.07759764790534973
26,-0.08932128176093102,-0.09380858391523361,-0.08527342975139618
27,-0.08701659739017487,-0.1018359363079071,-0.08089842647314072
28,-0.08687987923622131,-0.10447265207767487,-0.07900390028953552
29,-0.08142577484250069,-0.09164062142372131,-0.0746484324336052
30,-0.0744775328785181,-0.08339843153953552,-0.06605467945337296
31,-0.07747557945549488,-0.0878320261836052,-0.07021483778953552
32,-0.07473632507026196,-0.08410155773162842,-0.0657031238079071
33,-0.07465820014476776,-0.0810546875,-0.06677733361721039
34,-0.07281249575316906,-0.0876171812415123,-0.0627734363079071
35,-0.06807128340005875,-0.08445311337709427,-0.05226562172174454
36,-0.067978510633111,-0.0800781175494194,-0.06078124791383743
37,-0.06913085468113422,-0.07783202826976776,-0.05626952648162842
38,-0.06324706599116325,-0.0673828125,-0.054570309817790985
39,-0.06362304463982582,-0.08076171576976776,-0.05089843273162842
40,-0.05898437090218067,-0.06708984076976776,-0.042851559817790985
41,-0.05686522927135229,-0.07546874135732651,-0.045195307582616806
42,-0.06424316018819809,-0.08249999582767487,-0.04972656071186066
43,-0.0539550743997097,-0.06074218451976776,-0.043828122317790985
44,-0.0548486290499568,-0.06443358957767487,-0.04369140416383743
45,-0.05460937041789293,-0.06892577558755875,-0.045976560562849045
46,-0.06234374549239874,-0.06847655773162842,-0.05074218288064003
47,-0.054350581020116806,-0.06242186576128006,-0.041484370827674866
48,-0.05156249739229679,-0.05806640535593033,-0.03925780951976776
49,-0.05108886491507292,-0.054804686456918716,-0.04082030802965164
50,-0.04958007484674454,-0.06031249463558197,-0.037226561456918716
51,-0.05047362856566906,-0.06044921278953552,-0.03863281011581421
52,-0.05456542409956455,-0.06236327439546585,-0.04824218153953552
53,-0.05220214556902647,-0.05976562201976776,-0.04154296964406967
54,-0.05243652127683163,-0.06419921666383743,-0.03675781190395355
55,-0.04841796541586518,-0.0571289025247097,-0.030292967334389687
56,-0.04723144322633743,-0.058085937052965164,-0.03517577797174454
57,-0.046997067518532276,-0.051582030951976776,-0.03832031041383743
58,-0.04915527068078518,-0.054140619933605194,-0.03705077990889549
59,-0.047192380763590336,-0.05589843541383743,-0.03619140386581421
60,-0.04758788924664259,-0.052910156548023224,-0.035957030951976776
61,-0.04883788712322712,-0.05679687112569809,-0.03769531100988388
62,-0.04809081740677357,-0.05542968213558197,-0.03617187216877937
63,-0.04616210702806711,-0.05097655951976776,-0.03363281115889549
64,-0.04864257574081421,-0.052187494933605194,-0.042597655206918716
65,-0.04471679497510195,-0.049492184072732925,-0.035957030951976776
66,-0.048339842818677425,-0.05531249940395355,-0.038554687052965164
67,-0.04459472466260195,-0.04941406100988388,-0.03507812321186066
68,-0.0450976537540555,-0.054277338087558746,-0.035917967557907104
69,-0.044340817257761955,-0.05292968451976776,-0.03261718526482582
70,-0.048330074176192284,-0.05996093153953552,-0.03550780937075615
71,-0.04346679709851742,-0.04890625178813934,-0.03466796875
72,-0.042607419192790985,-0.0475781187415123,-0.03238281235098839
73,-0.0433544903062284,-0.05509765446186066,-0.02974609099328518
74,-0.04329589568078518,-0.04970702528953552,-0.03703124821186066
75,-0.04360351152718067,-0.05058593302965164,-0.03349608927965164
76,-0.041728513315320015,-0.04999999701976776,-0.031191404908895493
77,-0.04617675580084324,-0.05517578125,-0.03814452886581421
78,-0.04605468548834324,-0.05185546725988388,-0.03958984464406967
79,-0.04250976350158453,-0.04767577722668648,-0.03365234285593033
80,-0.04122070176526904,-0.05332031100988388,-0.030585935339331627
81,-0.04459960665553808,-0.049003902822732925,-0.033027343451976776
82,-0.043710933066904545,-0.05738280713558197,-0.03275390341877937
83,-0.04418456740677357,-0.04865233972668648,-0.03369140625
84,-0.03961425554007292,-0.04689452797174454,-0.03277343511581421
85,-0.041630856692790985,-0.04591796547174454,-0.03310546651482582
86,-0.044765621423721313,-0.05117187276482582,-0.03349608927965164
87,-0.04141113068908453,-0.04582031071186066,-0.03242187574505806
88,-0.043876949697732925,-0.04849608987569809,-0.03589843586087227
89,-0.0439843712374568,-0.048867180943489075,-0.03423827886581421
90,-0.04124999698251486,-0.04648437350988388,-0.0327148400247097
91,-0.04062987957149744,-0.044960930943489075,-0.03310546651482582
92,-0.0414697234518826,-0.050722651183605194,-0.030097654089331627
93,-0.04550780914723873,-0.052675776183605194,-0.03529296815395355
94,-0.04037597309798002,-0.045292966067790985,-0.029414061456918716
95,-0.04313476383686066,-0.05412109196186066,-0.037675779312849045
96,-0.04281738121062517,-0.050468746572732925,-0.033281248062849045
97,-0.043271482922136784,-0.04873046278953552,-0.0378124974668026
98,-0.041650387458503246,-0.04740234091877937,-0.03429687023162842
99,-0.04362304508686066,-0.049589838832616806,-0.03685546666383743
100,-0.042050777934491634,-0.04917968437075615,-0.03755859285593033
101,-0.0449902331456542,-0.056621093302965164,-0.029921874403953552
102,-0.042080075945705175,-0.04748046398162842,-0.030781248584389687
103,-0.043339841067790985,-0.05097655951976776,-0.032792966812849045
104,-0.03986327908933163,-0.04898437485098839,-0.03126952797174454
105,-0.03954589553177357,-0.046464838087558746,-0.032050780951976776
106,-0.04334960877895355,-0.050019532442092896,-0.03462890535593033
107,-0.04247558210045099,-0.05068358778953552,-0.03261718526482582
108,-0.04510741960257292,-0.0537109337747097,-0.03363281115889549
109,-0.04182616900652647,-0.044374994933605194,-0.0378124974668026
110,-0.042832029052078724,-0.05296874791383743,-0.03212890401482582
111,-0.04205566179007292,-0.0493164025247097,-0.03691405802965164
112,-0.04535644315183163,-0.05044921487569809,-0.034296873956918716
113,-0.044389646500349045,-0.04927734285593033,-0.03974609076976776
114,-0.04336913861334324,-0.04755859076976776,-0.03501952812075615
115,-0.04188476363196969,-0.04789062216877937,-0.03091796673834324
116,-0.042465816251933575,-0.0524609312415123,-0.03322265297174454
117,-0.039243162609636784,-0.04544921964406967,-0.030839841812849045
118,-0.04177245683968067,-0.04474608972668648,-0.0373242162168026
119,-0.044365232810378075,-0.04917968809604645,-0.033828120678663254
120,-0.042553710751235485,-0.05039062350988388,-0.039179686456918716
121,-0.040341795422136784,-0.04779296740889549,-0.03466796875
122,-0.039697262458503246,-0.04455077648162842,-0.03408202901482582
123,-0.03951171599328518,-0.045488275587558746,-0.03361327946186066
124,-0.041679685935378075,-0.04683593288064003,-0.03421875089406967
125,-0.04193359147757292,-0.0490429662168026,-0.032792966812849045
126,-0.04035644233226776,-0.0446484349668026,-0.032792966812849045
127,-0.04380370769649744,-0.048671871423721313,-0.034609369933605194
128,-0.04230956733226776,-0.0502929650247097,-0.03521484136581421
129,-0.041381833143532276,-0.04488281160593033,-0.036992184817790985
130,-0.040659177117049694,-0.04839843511581421,-0.03283202648162842
131,-0.04049804527312517,-0.04667968302965164,-0.029453124850988388
132,-0.045781247317790985,-0.05191406235098839,-0.03707030788064003
133,-0.04383300617337227,-0.051249995827674866,-0.036738280206918716
134,-0.040405272506177425,-0.04644531011581421,-0.03544921800494194
135,-0.043413084000349045,-0.057265620678663254,-0.030996091663837433
136,-0.039360348135232925,-0.04496093466877937,-0.03066406026482582
137,-0.04093749728053808,-0.04732421413064003,-0.03193359076976776
138,-0.04066894203424454,-0.048183590173721313,-0.03423827886581421
139,-0.04265624936670065,-0.04468749836087227,-0.03873046860098839
140,-0.04126464854925871,-0.044160157442092896,-0.037773437798023224
141,-0.03963867016136646,-0.04638671875,-0.0314648412168026
142,-0.04035644419491291,-0.04310546815395355,-0.03818359225988388
143,-0.043369137682020664,-0.0470898412168026,-0.03681640326976776
144,-0.04248534981161356,-0.04843749850988388,-0.03833984211087227
145,-0.042094724252820015,-0.04478515312075615,-0.03605468571186066
146,-0.04192870855331421,-0.043769530951976776,-0.040468744933605194
147,-0.04392577987164259,-0.052070312201976776,-0.03472656011581421
148,-0.04015136510133743,-0.04648437350988388,-0.03486327826976776
149,-0.03958495892584324,-0.04185546562075615,-0.035468749701976776
150,-0.0429150378331542,-0.05123046785593033,-0.03453125059604645
151,-0.04051269218325615,-0.044804684817790985,-0.03437499701976776
152,-0.042441404424607754,-0.04933593422174454,-0.035957030951976776
153,-0.04072265513241291,-0.04710937291383743,-0.03179687261581421
154,-0.042949216440320015,-0.04703124612569809,-0.034511715173721313
155,-0.0418017553165555,-0.04605468362569809,-0.0336914025247097
156,-0.042338864877820015,-0.05167968571186066,-0.033183589577674866
157,-0.04169433284550905,-0.04580077901482582,-0.035468749701976776
158,-0.04043945204466581,-0.046718746423721313,-0.033867187798023224
159,-0.04120116867125034,-0.04466796666383743,-0.03785155713558197
160,-0.03882812149822712,-0.043886713683605194,-0.029511716216802597
161,-0.04176269378513098,-0.04619140177965164,-0.03271484375
162,-0.041220701299607754,-0.04570312425494194,-0.03642577677965164
163,-0.04104003682732582,-0.04484374821186066,-0.034453123807907104
164,-0.03854980319738388,-0.047968748956918716,-0.03333984315395355
165,-0.03888671658933163,-0.043828122317790985,-0.03148437291383743
166,-0.038950192742049694,-0.04308593273162842,-0.0361328087747097
167,-0.040551756508648396,-0.04650390148162842,-0.03126952797174454
168,-0.04113769344985485,-0.04322265461087227,-0.03642577677965164
169,-0.03939452860504389,-0.04542968422174454,-0.031132809817790985
170,-0.0396191393956542,-0.04642577841877937,-0.03472656011581421
171,-0.03866210766136646,-0.04222656041383743,-0.03658203035593033
172,-0.04028808418661356,-0.04410156235098839,-0.03275390714406967
173,-0.04244628734886646,-0.04707030951976776,-0.03603515401482582
174,-0.03954589553177357,-0.04361327737569809,-0.0343945287168026
175,-0.039160153828561306,-0.044609375298023224,-0.03359374776482582
176,-0.03993163723498583,-0.04546874389052391,-0.031132809817790985
177,-0.03838867135345936,-0.044257812201976776,-0.03312499821186066
178,-0.03807616978883743,-0.0451367162168026,-0.03169921785593033
179,-0.03914550505578518,-0.045390620827674866,-0.03082031011581421
180,-0.039506834000349045,-0.044804684817790985,-0.03453125059604645
181,-0.041997067630290985,-0.045058589428663254,-0.03490234166383743
182,-0.038867185823619366,-0.04347655922174454,-0.031230468302965164
183,-0.04218749608844519,-0.04644531011581421,-0.034648433327674866
184,-0.041489255614578724,-0.04404296725988388,-0.03818359225988388
185,-0.039628904312849045,-0.0402539037168026,-0.03833984211087227
186,-0.03944824077188969,-0.04386718571186066,-0.030781246721744537
187,-0.04020507447421551,-0.046660151332616806,-0.03177734091877937
188,-0.039165036752820015,-0.040957026183605194,-0.037285156548023224
189,-0.03756835777312517,-0.03935546800494194,-0.03275390714406967
190,-0.039331053383648396,-0.04234375059604645,-0.03443359211087227
191,-0.040092771872878075,-0.04365234076976776,-0.03519531339406967
192,-0.04046874959021807,-0.044941406697034836,-0.035332031548023224
193,-0.04083007574081421,-0.045253902673721313,-0.032929688692092896
194,-0.04061523266136646,-0.04369140416383743,-0.03619140386581421
195,-0.04188476223498583,-0.044902339577674866,-0.03769531100988388
196,-0.03778808284550905,-0.0402539037168026,-0.032109372317790985
197,-0.039726560935378075,-0.04160156100988388,-0.03556640446186066
198,-0.03935058321803808,-0.04175781086087227,-0.035585932433605194
199,-0.03842284809798002,-0.04056640341877937,-0.0373242162168026
200,-0.03940917830914259,-0.04662109166383743,-0.0322265625

==> figures/data/shapes_8_no_cache.csv <==
Step,a,b,c
0,-0.2088964730501175,-0.2166796773672104,-0.19337889552116394
1,-0.20760741084814072,-0.21128904819488525,-0.20515623688697815
2,-0.20150389522314072,-0.21197263896465302,-0.19394530355930328
3,-0.19212401285767555,-0.20173826813697815,-0.17603515088558197
4,-0.16917967796325684,-0.17964842915534973,-0.16191405057907104
5,-0.14747069403529167,-0.1563085913658142,-0.13751952350139618
6,-0.14436034485697746,-0.158203125,-0.12978515028953552
7,-0.13024413585662842,-0.1418164074420929,-0.12449218332767487
8,-0.12568358145654202,-0.1324218511581421,-0.11751952022314072
9,-0.1291357334703207,-0.14042967557907104,-0.11974608898162842
10,-0.11735350824892521,-0.12384764850139618,-0.10511717945337296
11,-0.1162744052708149,-0.1309179663658142,-0.1022656112909317
12,-0.11866209656000137,-0.12892577052116394,-0.11005858331918716
13,-0.12356932461261749,-0.12941405177116394,-0.11660155653953552
14,-0.11559569463133812,-0.13203123211860657,-0.10537108778953552
15,-0.1152343675494194,-0.11763671040534973,-0.11269530653953552
16,-0.11542967706918716,-0.12898436188697815,-0.10380858182907104
17,-0.115341791883111,-0.11843749135732651,-0.1127343699336052
18,-0.10838866047561169,-0.11384764313697815,-0.10214842855930328
19,-0.11499511264264584,-0.11626952141523361,-0.11390624940395355
20,-0.11194823496043682,-0.1169140562415123,-0.10230468213558197
21,-0.10878905281424522,-0.11974608153104782,-0.1029687449336052
22,-0.10489745438098907,-0.11167968064546585,-0.0897851511836052
23,-0.10712889954447746,-0.11369140446186066,-0.09914061427116394
24,-0.11211425065994263,-0.12025390565395355,-0.10326170921325684
25,-0.11261229775846004,-0.11919920891523361,-0.10613280534744263
26,-0.1077734287828207,-0.1142578050494194,-0.09923826903104782
27,-0.11215819418430328,-0.12181639671325684,-0.10134764760732651
28,-0.10384276695549488,-0.11179687082767487,-0.09451171010732651
29,-0.10141600668430328,-0.11337889730930328,-0.09322264790534973
30,-0.10703612118959427,-0.11537107825279236,-0.09384764730930328
31,-0.10590330883860588,-0.11064451932907104,-0.09908202290534973
32,-0.1074218675494194,-0.11285155266523361,-0.09916014969348907
33,-0.09988768957555294,-0.10607421398162842,-0.09359373897314072
34,-0.10225097090005875,-0.11226562410593033,-0.09183593094348907
35,-0.11028807982802391,-0.1108398362994194,-0.10908202081918716
36,-0.10215331427752972,-0.10572265088558197,-0.09898436814546585
37,-0.10182616673409939,-0.1068749949336052,-0.09468749165534973
38,-0.10223632119596004,-0.1081835925579071,-0.09718749672174454
39,-0.10116209834814072,-0.10771483182907104,-0.09425780177116394
40,-0.0935205016285181,-0.09572265297174454,-0.08882811665534973
41,-0.10079589113593102,-0.10990233719348907,-0.09560546278953552
42,-0.10235350951552391,-0.11755859106779099,-0.09492187201976776
43,-0.09388183057308197,-0.10126952826976776,-0.08570311963558197
44,-0.10003905557096004,-0.10755858570337296,-0.09580077230930328
45,-0.09699218161404133,-0.10259765386581421,-0.08941406011581421
46,-0.0949853453785181,-0.09916014969348907,-0.09080077707767487
47,-0.09989257343113422,-0.10695312172174454,-0.09529296308755875
48,-0.08641601167619228,-0.09410155564546585,-0.07593749463558197
49,-0.09678221866488457,-0.10224608331918716,-0.08998046815395355
50,-0.08805663138628006,-0.09718748927116394,-0.07912108302116394
51,-0.09108397923409939,-0.09972655773162842,-0.08296874165534973
52,-0.09508299641311169,-0.09976561367511749,-0.08617186546325684
53,-0.09311522915959358,-0.09994140267372131,-0.08048827201128006
54,-0.0944677647203207,-0.11212889850139618,-0.0858788937330246
55,-0.09014159440994263,-0.09796874225139618,-0.08498045802116394
56,-0.09278807789087296,-0.09962889552116394,-0.08470702171325684
57,-0.08890624344348907,-0.09679687023162842,-0.08253905922174454
58,-0.08882811851799488,-0.0947265550494194,-0.08435545861721039
59,-0.08682616427540779,-0.08777342736721039,-0.08480467647314072
60,-0.0896923765540123,-0.09714843332767487,-0.0809960886836052
61,-0.09366210550069809,-0.10039062052965164,-0.08365233987569809
62,-0.08622557856142521,-0.09111326932907104,-0.08044920861721039
63,-0.08644042164087296,-0.09367186576128006,-0.07810546457767487
64,-0.08723143488168716,-0.10123045742511749,-0.07960936427116394
65,-0.0813134703785181,-0.08589842915534973,-0.07554686814546585
66,-0.08774413540959358,-0.09824217855930328,-0.08066405355930328
67,-0.08262206427752972,-0.08892577886581421,-0.07453124225139618
68,-0.08237792178988457,-0.08824217319488525,-0.07249999046325684
69,-0.08470702730119228,-0.09302733838558197,-0.078125
70,-0.08395018987357616,-0.09148436784744263,-0.07365233451128006
71,-0.08122557960450649,-0.08730468153953552,-0.06990233808755875
72,-0.0854492112994194,-0.09425780177116394,-0.07738280296325684
73,-0.07911131903529167,-0.08541014790534973,-0.0729687362909317
74,-0.08391112647950649,-0.0869140550494194,-0.07974608987569809
75,-0.07733885943889618,-0.08812499046325684,-0.07085937261581421
76,-0.08466307632625103,-0.08652342855930328,-0.08115233480930328
77,-0.08275878243148327,-0.08835937082767487,-0.07749999314546585
78,-0.07979979738593102,-0.08152343332767487,-0.07914061844348907
79,-0.07750487886369228,-0.08093749731779099,-0.07582030445337296
80,-0.08396971970796585,-0.09058592468500137,-0.07923828065395355
81,-0.07515624351799488,-0.08019530773162842,-0.07236327975988388
82,-0.07772460579872131,-0.08076171576976776,-0.07656249403953552
83,-0.08318847231566906,-0.09117186814546585,-0.07871093600988388
84,-0.0796679649502039,-0.0906054675579071,-0.06859374791383743
85,-0.08077147603034973,-0.08896483480930328,-0.07597655057907104
86,-0.0798974521458149,-0.09062498807907104,-0.07400389760732651
87,-0.08159179240465164,-0.08644530922174454,-0.07636718451976776
88,-0.08149413391947746,-0.09294921159744263,-0.07212889939546585
89,-0.08086913265287876,-0.08449217677116394,-0.07374999672174454
90,-0.08021483570337296,-0.08693358302116394,-0.0751367136836052
91,-0.07697265036404133,-0.0844140499830246,-0.07111328095197678
92,-0.08171874284744263,-0.08812499046325684,-0.07550780475139618
93,-0.08238280564546585,-0.08765623718500137,-0.07195311784744263
94,-0.07465819641947746,-0.07738280296325684,-0.07109374552965164
95,-0.07988768815994263,-0.08425780385732651,-0.0778515562415123
96,-0.07710936851799488,-0.08798827230930328,-0.06783202290534973
97,-0.08023924939334393,-0.08558593690395355,-0.07333983480930328
98,-0.07918456569314003,-0.09044921398162842,-0.07249999046325684
99,-0.07764159515500069,-0.08283202350139618,-0.07105468213558197
100,-0.07862303964793682,-0.08503904938697815,-0.07021483778953552
101,-0.0743701122701168,-0.0810546875,-0.07087890058755875
102,-0.07905272766947746,-0.08556640148162842,-0.07138670980930328
103,-0.0858007725328207,-0.09822264313697815,-0.07738280296325684
104,-0.077744135633111,-0.08117187023162842,-0.0741601511836052
105,-0.07995116710662842,-0.08306640386581421,-0.07689452171325684
106,-0.07523924857378006,-0.07974608242511749,-0.06988280266523361
107,-0.07387206144630909,-0.0783398374915123,-0.06998045742511749
108,-0.07740233093500137,-0.07869139313697815,-0.07527342438697815
109,-0.07875975966453552,-0.08369140326976776,-0.07447265088558197
110,-0.07439940981566906,-0.08033202588558197,-0.06328124552965164
111,-0.0717919860035181,-0.08183593302965164,-0.06511718034744263
112,-0.07614257372915745,-0.08304686844348907,-0.07177734375
113,-0.07822265289723873,-0.08925780653953552,-0.06994140148162842
114,-0.07796874269843102,-0.08900389820337296,-0.07097655534744263
115,-0.07285155542194843,-0.07744139432907104,-0.06882812082767487
116,-0.07486815564334393,-0.08162108063697815,-0.0683593675494194
117,-0.07282714173197746,-0.07826171070337296,-0.06734374165534973
118,-0.07481444999575615,-0.08103515207767487,-0.06367187201976776
119,-0.07359862513840199,-0.07564452290534973,-0.06953123956918716
120,-0.07449218071997166,-0.07982420921325684,-0.06986327469348907
121,-0.07299315743148327,-0.07550780475139618,-0.0710156187415123
122,-0.07303222268819809,-0.07835936546325684,-0.06583984196186066
123,-0.07492187060415745,-0.07927733659744263,-0.06798827648162842
124,-0.07733397744596004,-0.08048827201128006,-0.0741601511836052
125,-0.07474608719348907,-0.07792967557907104,-0.0687890574336052
126,-0.07517577707767487,-0.08257812261581421,-0.06712890416383743
127,-0.07424315810203552,-0.07982421666383743,-0.06404296308755875
128,-0.0705029247328639,-0.07675780355930328,-0.06158202514052391
129,-0.07268553785979748,-0.0778515487909317,-0.06275390088558197
130,-0.07374510914087296,-0.07781249284744263,-0.0696093738079071
131,-0.07070799916982651,-0.07818359136581421,-0.06398436427116394
132,-0.07221679203212261,-0.07675781100988388,-0.06851561367511749
133,-0.07144530862569809,-0.07664062082767487,-0.06261718273162842
134,-0.0689843688160181,-0.07369139790534973,-0.06167968362569809
135,-0.06974120438098907,-0.07544921338558197,-0.06328124552965164
136,-0.07035643979907036,-0.07355467975139618,-0.0658593699336052
137,-0.0691552683711052,-0.07455077022314072,-0.06339843571186066
138,-0.07079588994383812,-0.07412108778953552,-0.06427733600139618
139,-0.06818358786404133,-0.07058592885732651,-0.06388671696186066
140,-0.07065428979694843,-0.08058592677116394,-0.061660148203372955
141,-0.0728466734290123,-0.08328124135732651,-0.05988280475139618
142,-0.06995116546750069,-0.07898436486721039,-0.06400389969348907
143,-0.07318846881389618,-0.0825195237994194,-0.06810545921325684
144,-0.06856932956725359,-0.07240233570337296,-0.06230468675494194
145,-0.07252929173409939,-0.08193358778953552,-0.06429687142372131
146,-0.06748046353459358,-0.06880858540534973,-0.06531249731779099
147,-0.06728515215218067,-0.08123046159744263,-0.05910155922174454
148,-0.06922850850969553,-0.07753905653953552,-0.06171874329447746
149,-0.07294921204447746,-0.08267576992511749,-0.06609374284744263
150,-0.06804198864847422,-0.07701171934604645,-0.05953124538064003
151,-0.0752734299749136,-0.08115233480930328,-0.07041014730930328
152,-0.06831542402505875,-0.07167968153953552,-0.06324218213558197
153,-0.06779784802347422,-0.07861328125,-0.06031249836087227
154,-0.06579589191824198,-0.07468749582767487,-0.05781249329447746
155,-0.06692381948232651,-0.06951171159744263,-0.06279295682907104
156,-0.07046874426305294,-0.08068358898162842,-0.0622265562415123
157,-0.06889159604907036,-0.07810546457767487,-0.06240233778953552
158,-0.06880859099328518,-0.07392577826976776,-0.061601556837558746
159,-0.06813964433968067,-0.07304687052965164,-0.05912109464406967
160,-0.07063475996255875,-0.07539062201976776,-0.06410155445337296
161,-0.06950683239847422,-0.07804687321186066,-0.05917968228459358
162,-0.06889159791171551,-0.07439452409744263,-0.05958984047174454
163,-0.06555175315588713,-0.07087890058755875,-0.06060546264052391
164,-0.0667724534869194,-0.07439452409744263,-0.05988280475139618
165,-0.06911620683968067,-0.06994140148162842,-0.06753905862569809
166,-0.06831054016947746,-0.06992186605930328,-0.06427733600139618
167,-0.06633788533508778,-0.07380858808755875,-0.054726555943489075
168,-0.06920409388840199,-0.08064451813697815,-0.06394530832767487
169,-0.0653222594410181,-0.06964842975139618,-0.058183588087558746
170,-0.07128905691206455,-0.07535155862569809,-0.0658593699336052
171,-0.07177245803177357,-0.07490234076976776,-0.06917968392372131
172,-0.06838866882026196,-0.07968749850988388,-0.06296874582767487
173,-0.06186034716665745,-0.06695312261581421,-0.055996090173721313
174,-0.06488768942654133,-0.06953123956918716,-0.057695306837558746
175,-0.06619139946997166,-0.0705273374915123,-0.06031249463558197
176,-0.06854979880154133,-0.07109373807907104,-0.06523437052965164
177,-0.06411132123321295,-0.06691405177116394,-0.05792968347668648
178,-0.06557616777718067,-0.06876952946186066,-0.05785156041383743
179,-0.06703124288469553,-0.0766601487994194,-0.05849608778953552
180,-0.06304198689758778,-0.06853514909744263,-0.05992186814546585
181,-0.06396972201764584,-0.07451171427965164,-0.05031249672174454
182,-0.06908202823251486,-0.07466796040534973,-0.058281246572732925
183,-0.0663085887208581,-0.0726953074336052,-0.0556640587747097
184,-0.06544921360909939,-0.06947264820337296,-0.06164062023162842
185,-0.07143065705895424,-0.07525389641523361,-0.06404296308755875
186,-0.07124022953212261,-0.07482421398162842,-0.06580077111721039
187,-0.06373046338558197,-0.07044921070337296,-0.059511713683605194
188,-0.06326659861952066,-0.06601562350988388,-0.058085937052965164
189,-0.06650390103459358,-0.06949217617511749,-0.06046874821186066
190,-0.06428222171962261,-0.06847655773162842,-0.055937498807907104
191,-0.06729491706937551,-0.07624999433755875,-0.05796874687075615
192,-0.06414550356566906,-0.06994140148162842,-0.059023432433605194
193,-0.06235839333385229,-0.07539062201976776,-0.0512695275247097
194,-0.06624022871255875,-0.07054686546325684,-0.06312499940395355
195,-0.060258783400058746,-0.06753905117511749,-0.05283202975988388
196,-0.06915038824081421,-0.07539062201976776,-0.06242187321186066
197,-0.06622069794684649,-0.07222655415534973,-0.05841796472668648
198,-0.06222655717283487,-0.07591795921325684,-0.05226562172174454
199,-0.06409667432308197,-0.06919921189546585,-0.059453122317790985
200,-0.05874999426305294,-0.06902343034744263,-0.05205077677965164
